Within-task hazards of AI agents: what time-horizon curves, repeated runs and step-level outcomes can identify

An AI agent's time horizon is read off a curve: the probability that the agent completes a task, plotted against the time a human needs for it. Survival fits to this curve have been read as showing that agents' failure hazard declines within a task, which the curve cannot support: every log-logistic horizon curve with slope beta <= 1 is a mixture of constant-hazard curves, and in a proportional-hazards frailty model every within-task Weibull shape k >= beta produces the same curve. With conditionally independent runs, repeated runs restore identification within that model: the probability that two runs both succeed is the single-run curve shifted by 1/k on the log2 time axis. Reading the result as a within-task hazard, however, needs a prefix assumption: a task's first steps must be as hard as when they are the whole task. End-of-task data cannot detect a violation of this assumption whenever they are compatible with it, whatever the estimator. Outcomes at a fixed checkpoint, on tasks with comparable prefixes, make it testable, and running the same instance at two lengths gives an exact paired test of the instance-level null. On a step-checkable task, in four preregistered experiments on independent instances with two open reasoning models from different families, asking for twice as many steps lowered average paired accuracy on the common first steps each time. Longer lists in the prompt were the largest part of the effect in point estimate on both models (144 more input tokens on the first; about half on the second). With the lists fixed, asking for more steps (which also drops an added instruction) had small point estimates on the first model and a positive effect on the second, even excluding unparsable runs. On the first model, a frailty correction from concurrent work gives shape intervals above within-run ones. We also reanalyse METR's run-level data under stated assumptions.

==> figdata/metr_TH1.0.csv <==
h50,frontier,base_est,base_lo,base_hi,xb_est,xb_lo,xb_hi
0.032749715773983244,0,nan,nan,nan,nan,nan,nan
0.14573701071178616,0,0.8005475255946229,0.4602742264320762,1.1195988968353885,nan,nan,nan
0.6306756748285821,0,0.5977273806748782,0.3270688851675674,1.0894736821989415,nan,nan,nan
2.838907200887452,0,0.9215221756474122,0.5280612202829943,1.449128673298406,nan,nan,nan
6.615488949975021,0,0.752846578890189,0.4165852369814944,1.1179079867457207,nan,nan,nan
7.1852338795971775,0,0.9429706345424861,0.5275821108399945,1.379896712911478,1.1943284094702964,0.5599539189079039,2.251686907082024
7.796794371595586,0,0.7095242375336898,0.3968179048617971,1.1178888999744268,0.7269028610316147,0.32506748276883657,1.3520270873259275
9.539642219039157,0,0.9104498322721588,0.5864858987314783,1.3660806445725826,0.9599621294676045,0.5543520130889594,1.5928897513219586
10.323195312526217,0,0.7055368603541813,0.40120640135167784,0.9980655454889563,0.7492772138949441,0.37547879485670255,1.3116169732008138
11.566524182907447,0,0.8196503697570399,0.5079231917214148,1.125206991358027,nan,nan,nan
12.111212798233705,0,0.8867180916678519,0.5105967249211784,1.3989180581068033,nan,nan,nan
20.015887505756634,0,0.90609747973223,0.5583149995498564,1.3324227446090755,0.9398128902018197,0.5165345098370716,1.6058974338255734
20.940006711912208,0,0.6237434181552913,0.38961901782122504,0.9290752513180932,0.6190440313332011,0.3666768999750429,0.9624028869906
24.57551349471348,0,0.7602594906465955,0.505559871759245,1.1273118009859098,0.8003930392606542,0.5071598669081173,1.2546122474103754
26.3855247255375,0,0.6054342364616483,0.38949557787882144,0.9142919146645385,0.5844253063577836,0.35400214438291744,0.900646011989363
30.54428113890577,0,0.696084265072812,0.43296368360805343,0.9873751241297337,0.7058840834461836,0.394336529183545,1.1760203585687905
39.342953982615484,0,0.7654577659677922,0.48711649857846057,1.1141229617410464,0.6899218971443615,0.35991699510806374,1.3613622104066398
40.185668749271024,0,1.014173888289434,0.6337122664339714,1.4272455246906146,1.0054703272591716,0.5669508818820427,1.8013963086957916
45.932797465975334,0,0.6960320406393299,0.44861860107282775,1.0488705817584378,0.7193041318299889,0.41778036252823003,1.3252967341556585
55.11762145456264,0,0.3589443726829996,0.2057968427119851,0.5489899381346838,nan,nan,nan
64.52201133843222,0,0.49297619217187383,0.27596647308423006,0.8467040524316848,nan,nan,nan
71.03833173434036,0,0.3408243287580035,0.18332452007568273,0.562436664154805,nan,nan,nan
77.47172792353123,0,0.3647372973839237,0.20935292925317808,0.5841276335430592,nan,nan,nan
80.04527764131085,0,0.7489120038378035,0.37882511283525244,1.2558054378468855,nan,nan,nan
88.67595982974538,0,0.260420098220357,0.09884145258357181,0.469916376522091,0.24842604273793883,0.09354056147664849,0.4441280195354667
89.45856202263204,0,0.29171624670145185,0.11288963478468625,0.5084008236424641,0.30859345209953615,0.06249693775352698,0.7722886299525995
92.20266527703691,0,0.4742732712132917,0.24343577602078395,0.7635712044405587,nan,nan,nan
99.37882764370661,0,0.3963714545168703,0.1847470433635554,0.707130811958268,0.3831459319609181,0.12830494247035726,0.8478377818616998
100.12539226410603,1,0.3916019938654668,0.21430356227811848,0.6824605153419603,0.3746685472417928,0.198208518003249,0.7610813216815755
106.85651843866056,1,0.3921553451665477,0.18412724093477284,0.7072373174919301,0.3876676324280587,0.17214456041333714,0.7622322074214294
121.15331864194529,1,0.26960170561186975,0.11700751750305614,0.4776319940213081,0.30399786551857916,0.12450916402419913,0.5343180812028662
132.31072974948572,1,0.4449317267605772,0.205746450135763,0.798703400702476,0.43265327835402306,0.16234187979448503,0.7870862051014589
194.77240370148024,1,0.24081413815487102,0.038448517777059,0.5725568896979245,0.24286663675795583,0.030714123054485634,0.6073061544114811


==> figdata/metr_TH1.1.csv <==
h50,frontier,base_est,base_lo,base_hi,xb_est,xb_lo,xb_hi
3.79673300102571,0,0.8037766650096753,0.5019346247150076,1.1588794728394123,nan,nan,nan
3.952380139859956,0,1.0220173833277533,0.674199805674904,1.5245045969951194,nan,nan,nan
4.139892435739124,0,0.7792959760024486,0.49245117120486276,1.1137943224046352,nan,nan,nan
6.990738091359539,0,1.1065869739018481,0.8141520924369807,1.5272288710959774,nan,nan,nan
8.091136401531125,0,0.7999850824894593,0.5323231141203639,1.1171996277344174,0.9072919588228288,0.49968670846695096,1.534664673367103
11.39429957537935,0,0.9133105615595184,0.632829143228621,1.3100734957455722,nan,nan,nan
20.528331201602793,0,1.0415339284368477,0.6998282577876221,1.4743463024976926,nan,nan,nan
21.00359269860752,0,0.9722925063348434,0.7065665721695011,1.2961187560179048,0.9502864411418052,0.6654938443728943,1.3302113930372617
39.7821589403877,0,0.8326985711951452,0.5423885055919054,1.2014855569700045,0.7839863193192301,0.4532489505278637,1.2702887131626377
60.387780151899825,0,0.5691367929826759,0.3696152027417367,0.8206177838059873,nan,nan,nan
100.37243418089864,1,0.741968486301622,0.5124120327808452,1.0702323894241386,0.6731995349557314,0.36819972013706526,1.188805610574949
100.47181155633396,1,0.56625560930489,0.36391842361469856,0.8287456394382919,nan,nan,nan
187.67465200969644,1,0.5153223341070411,0.2876944963466432,0.8450228854583105,0.46162948837318474,0.21499428875288656,0.879713443570443
218.3915255022371,1,0.4868832406492061,0.26900481064785375,0.7996760007127461,nan,nan,nan
241.11956146188206,1,0.4615281433013516,0.2651955115831542,0.7605060049855714,0.4460494857580957,0.22601430320772523,0.8173021719566848
293.9919297136367,1,0.357233215552899,0.21095047027800956,0.5545494304729367,nan,nan,nan
336.06897419470766,1,0.5169617663621854,0.2749212752580505,0.8484488352010657,nan,nan,nan
464.7886674161166,1,0.5375317593307615,0.3048442584256028,0.9181738797628486,0.5169276282083496,0.2729454842605555,0.9653937494815369
664.1155850017947,1,0.5326953387755828,0.2927577451657413,0.926717706589226,0.569573371900648,0.2754247934800135,1.0514474262333144
1028.7920351328437,1,0.44575898482055654,0.19941125015052366,0.9878786056751452,nan,nan,nan

